Third and fourth density and acoustic virial coefficients of neon from first-principles calculations

The third and fourth density and acoustic virial coefficients of neon were determined at temperatures between 10 and 5000 K from first principles employing the path-integral Monte Carlo (PIMC) approach. For these calculations, we used the pair potential of Hellmann $\textit{et al.}$ [J. Chem. Phys. 154, 164304 (2021)], which is based on supermolecular $\textit{ab initio}$ calculations with basis sets of up to octuple-zeta quality and levels of theory up to coupled cluster with single, double, triple, quadruple, and perturbative pentuple excitations [CCSDTQ(P)]. The potential also accounts for relativistic, retardation, and post-Born$-$Oppenheimer effects and is provided with reliable uncertainty estimates. To incorporate nonadditive interactions, we developed a nonadditive three-body potential based on extensive supermolecular CCSD(T), CCSDT, and CCSDT(Q) calculations with basis sets of up to sextuple-zeta quality. This potential also accounts for relativistic effects. The very small nonadditive four-body contributions to the fourth virial coefficients were considered using a relatively simple nonadditive four-body potential based on supermolecular CCSD(T) calculations. We calculated the third and fourth density and third acoustic virial coefficients directly by PIMC and the fourth acoustic virial coefficient indirectly using thermodynamic relations between the density and acoustic virial coefficients. The uncertainties of the pair potential and those estimated for our nonadditive three-body potential were rigorously propagated in the PIMC calculations into uncertainties for the virial coefficients. These uncertainties are distinctly smaller than those of almost all of the corresponding experimental virial coefficient data.

==> Supplement/Ab_initio_data_4-body_PES.txt <==
This file should be viewed with a monospaced font.
For questions: robert.hellmann@hsu-hh.de

-----------------------------------------------------------------------------------------------------------------------------------------

The following table provides the results of the supermolecular ab initio calculations of the nonadditive four-body interaction energies
between four neon atoms that form a regular tetrahedron.

Details regarding the table head:

- R_ij:    distance between any two atoms i and j in angstrom
- V_ij:    pair interaction energy for any two atoms i and j in kelvin
- dV_ijk:  nonadditive three-body interaction energy for any three atoms i, j, and k in kelvin
- dV_1234: nonadditive four-body interaction energy in kelvin
- aVXZ:    aug-cc-pVXZ basis set
- CCSD(T): frozen-core CCSD(T) level of theory
- fit:     nonadditive four-body interaction energy in kelvin, calculated with the analytical function that was fitted to the values
           for the aug-cc-pV5Z basis set

Note that all ab initio calculations were performed in the full basis set of the tetramer to avoid the basis set superposition error.
In addition, the respective hydrogen aug-cc-pVXZ basis functions were placed in the center of the tetrahedron in all calculations for
improved performance.

---------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
                                                                                           CCSD(T)
         ----------------------------------------------------------------------------------------------------------------------------------------------------------------------
                                  V_ij                                                     dV_ijk                                                 dV_1234
         ------------------------------------------------------   -------------------------------------------------------    --------------------------------------------------
 R_ij        aVDZ          aVTZ          aVQZ          aV5Z            aVDZ          aVTZ          aVQZ          aV5Z           aVDZ         aVTZ         aVQZ         aV5Z         fit
---------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
 1.40    72079.628243  70024.727671  69363.658299  69132.428863   -15144.725498 -14959.844739 -14845.815208 -14805.142359    6834.427959  6849.758084  6781.983724  6761.101459  6763.243893
 1.50    45422.693362  44009.773608  43509.509218  43339.920512    -8264.055206  -8132.214608  -8063.654775  -8038.865752    3392.317109  3397.047886  3360.431898  3349.517839  3341.135339
 1.60    28593.098547  27626.035996  27246.698706  27122.655929    -4491.967349  -4396.135374  -4354.153690  -4339.725815    1672.150025  1670.160796  1650.310421  1644.692378  1654.131033
 1.70    17973.811013  17301.703724  17017.304262  16926.214442    -2428.532093  -2359.213058  -2333.666448  -2325.516559     814.981613   810.363256   799.931770   797.027531   795.681779
 1.80    11270.215315  10795.756955  10585.650818  10518.001599    -1301.769348  -1254.047183  -1238.886810  -1234.304361     390.653910   386.273010   381.125802   379.599407   377.811498
 1.90     7037.737452   6700.433367   6546.175286   6495.473773     -689.360468   -658.477435   -649.703837   -647.109454     183.135582   180.046404   177.713402   176.912318   176.538995
 2.00     4369.355165   4127.811650   4014.211888   3976.198856     -359.463933   -340.434213   -335.396477   -333.932188      83.500492    81.655079    80.693008    80.292200    80.432299
 2.10     2692.911463   2516.034474   2432.410256   2404.033493     -183.955460   -172.529834   -169.619534   -168.808258      36.814463    35.828419    35.452447    35.273453    35.412524
 2.20     1644.837230   1510.032378   1449.178617   1428.003474      -91.974030    -85.112306    -83.446682    -83.007971      15.582009    15.087800    14.932425    14.868961    14.925746
 2.30      993.174140    885.986875    842.340698    826.445180      -44.597028    -40.391512    -39.477668    -39.244548       6.258741     6.009985     5.936409     5.925755     5.937736
 2.40      590.156448    502.495150    471.362528    459.364685      -20.689201    -18.047829    -17.575829    -17.453251       2.330473     2.199117     2.159745     2.167721     2.166873
 2.50      342.225227    269.939607    247.475085    238.427790       -8.929309     -7.245821     -7.013342     -6.950829       0.758687     0.687461     0.664678     0.675701     0.673952
 2.60      190.626346    131.482050    114.800516    108.005982       -3.342328     -2.266688     -2.152629     -2.123630       0.174547     0.136936     0.123272     0.131989     0.131434
 2.70       98.735706     51.133617     38.279528     33.177778       -0.824125     -0.138987     -0.080359     -0.069714      -0.016131    -0.034672    -0.042732    -0.037075    -0.036997
 2.80       43.826482      6.212515     -4.024589     -7.884750        0.210818      0.647493      0.679386      0.681024      -0.060947    -0.069319    -0.073719    -0.070455    -0.070297
 2.90       11.805172    -17.460833    -25.782914    -28.749902        0.557047      0.838833      0.856307      0.854504      -0.058112    -0.061571    -0.063665    -0.061982    -0.061902
 3.00       -6.092734    -28.652501    -35.462723    -37.792041        0.603604      0.790830      0.799666      0.797276      -0.043915    -0.045369    -0.046058    -0.045290    -0.045317
 3.10      -15.344555    -32.709826    -38.262116    -40.132125        0.535161      0.665283      0.668931      0.667059      -0.030230    -0.031016    -0.031025    -0.030719    -0.030780
 3.20      -19.389460    -32.846066    -37.332559    -38.862773        0.435295      0.530654      0.531466      0.530305      -0.019895    -0.020565    -0.020301    -0.020199    -0.020257
 3.30      -20.390670    -30.959894    -34.550799    -35.819475        0.338769      0.412191      0.411746      0.411151      -0.012824    -0.013532    -0.013185    -0.013167    -0.013216
 3.40      -19.703204    -28.151184    -31.005867    -32.064713        0.257572      0.316224      0.315510      0.315261      -0.008225    -0.008950    -0.008637    -0.008636    -0.008666
 3.50      -18.164736    -25.040806    -27.305728    -28.190815        0.193671      0.241594      0.241100      0.241051      -0.005291    -0.005983    -0.005747    -0.005774    -0.005760
 3.60      -16.279870    -21.966010    -23.769581    -24.508380        0.145148      0.184740      0.184642      0.184679      -0.003439    -0.004083    -0.003890    -0.003899    -0.003898
 3.70      -14.339353    -19.098292    -20.547306    -21.162613        0.108989      0.141822      0.142124      0.142207      -0.002270    -0.002830    -0.002685    -0.002692    -0.002691
 3.75      -13.400511    -17.768294    -19.073093    -19.634251        0.094612      0.124514      0.125006      0.125095      -0.001849    -0.002366    -0.002267    -0.002260    -0.002252
 3.80      -12.498585    -16.513660    -17.692716    -18.204375        0.082262      0.109490      0.110135      0.110230      -0.001513    -0.001987    -0.001905    -0.001900    -0.001894
 3.85      -11.640393    -15.335766    -16.405100    -16.871620        0.071655      0.096446      0.097220      0.097313      -0.001249    -0.001691    -0.001618    -0.001593    -0.001599
 3.90      -10.829801    -14.234216    -15.207602    -15.633057        0.062536      0.085092      0.085970      0.086070      -0.001031    -0.001427    -0.001356    -0.001359    -0.001356
 3.95      -10.068484    -13.207343    -14.096563    -14.484737        0.054689      0.075209      0.076175      0.076276      -0.000856    -0.001216    -0.001169    -0.001166    -0.001155
 4.00       -9.356531    -12.252577    -13.067657    -13.422029        0.047929      0.066586      0.067627      0.067708      -0.000718    -0.001031    -0.001003    -0.000974    -0.000986
 4.05       -8.692910    -11.366737    -12.116176    -12.439962        0.042090      0.059054      0.060140      0.060224      -0.000599    -0.000884    -0.000851    -0.000842    -0.000845
 4.10       -8.075847    -10.546249    -11.237264    -11.533381        0.037039      0.052464      0.053587      0.053662      -0.000501    -0.000766    -0.000741    -0.000738    -0.000727
 4.15       -7.503099     -9.787317    -10.426031    -10.697145        0.032662      0.046682      0.047826      0.047896      -0.000424    -0.000655    -0.000637    -0.000639    -0.000627
 4.20       -6.972159     -9.086056     -9.677693     -9.926201        0.028861      0.041604      0.042762      0.042812      -0.000355    -0.000561    -0.000554    -0.000528    -0.000542
 4.25       -6.480403     -8.438575     -8.987613     -9.215694        0.025551      0.037133      0.038295      0.038343      -0.000302    -0.000479    -0.000488    -0.000468    -0.000469
 4.30       -6.025205     -7.841066     -8.351375     -8.560977        0.022664      0.033196      0.034346      0.034391      -0.000256    -0.000421    -0.000417    -0.000410    -0.000408
 4.35       -5.604001     -7.289846     -7.764799     -7.957667        0.020142      0.029719      0.030852      0.030885      -0.000219    -0.000367    -0.000361    -0.000348    -0.000355
 4.40       -5.214327     -6.781389     -7.223956     -7.401668        0.017931      0.026637      0.027758      0.027789      -0.000187    -0.000313    -0.000331    -0.000316    -0.000309
 4.45       -4.853859     -6.312366     -6.725180     -6.889140        0.015991      0.023912      0.025001      0.025031      -0.000159    -0.000278    -0.000279    -0.000269    -0.000270
 4.50       -4.520410     -5.879644     -6.265066     -6.416535        0.014284      0.021491      0.022547      0.022579      -0.000135    -0.000238    -0.000235    -0.000235    -0.000236
---------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------


==> Supplement/Analytical_fits_of_virial_coefficients.txt <==
This file should be viewed with a monospaced font.
For questions: robert.hellmann@hsu-hh.de

---------------------------------------------------------------------------------

The following tables provide the parameters of the fitted virial coefficients
B, C, and D and their uncertainties u(B), u(C), and u(D) (with coverage factor
k = 1) for neon in the natural isotopic composition.

From B, C, and D and their first and second temperature derivatives, the
acoustic virial coefficients beta_a, gamma_a, and delta_a can be derived.
These relations were employed to incorporate the directly calculated beta_a
and gamma_a values into the B and C fits.

The parameters for the fitted uncertainties u(beta_a) and u(R*T*gamma_a) (with
k = 1) are provided below as well. Values for u[(R*T)^2*delta_a] could not be
estimated, since this would have required the direct calculation of delta_a.

---------------------------------------------------------------------------------

B fit parameters, valid for temperatures from 4 K to 5000 K,
a_{B,i} are in cm^3/mol:

------------------------------------------------------
  i           a_{B,i}                  b_{B,i}
------------------------------------------------------
  1   -0.351521149579029E+01   -0.824905281486554E+00
  2    0.933090596961081E+02   -0.255234173709179E+00
  3   -0.312933454842741E+02   -0.157387229383050E+00
  4   -0.516026565933664E+02   -0.531364448508165E+00
  5   -0.105028982195964E+02   -0.137716583108453E+01
  6   -0.675496224549078E+00   -0.269479137711213E+01
  7   -0.683422007308319E-02   -0.448424108659098E+01
  8   -0.689406088889628E-05   -0.674551495952108E+01
  9   -0.543887779713980E-09   -0.947861299590242E+01
 10   -0.344807267494644E-14   -0.126835351957350E+02
------------------------------------------------------

C fit parameters, valid for temperatures from 10 K to 5000 K,
a_{C,i} are in cm^6/mol^2:

------------------------------------------------------
  i           a_{C,i}                  b_{C,i}
------------------------------------------------------
  1   -0.538842812338756E+04   -0.819390977425299E+00
  2   -0.701170099153968E+04   -0.503827842434450E+00
  3    0.997119600627180E+04   -0.540322472528159E+00
  4    0.248998592423023E+04   -0.928874867706427E+00
  5    0.180874282254691E+03   -0.166948502796925E+01
  6    0.489358635680573E+02   -0.276215295331664E+01
  7   -0.796540463384680E+01   -0.420687864374858E+01
  8   -0.522908000652221E+00   -0.600366209926508E+01
  9   -0.791487862322861E-02   -0.815250331986614E+01
 10   -0.125936461754111E-04   -0.106534023055518E+02
 11   -0.111596901428236E-07   -0.135063590563219E+02
------------------------------------------------------

D fit parameters, valid for temperatures from 10 K to 5000 K,
a_{D,i} are in cm^9/mol^3:

------------------------------------------------------
  i           a_{D,i}                  b_{D,i}
------------------------------------------------------
  1   -0.930074097806762E+05   -0.202234779487190E+01
  2   -0.362475584452025E+06   -0.103913928552379E+01
  3   -0.949353502106324E+04   -0.699780738965687E+00
  4    0.363983956012074E+06   -0.100427215519758E+01
  5    0.101071145882695E+06   -0.195261353421948E+01
  6    0.187222946482351E+04   -0.354480487603137E+01
  7    0.281849265572844E+02   -0.578084618063327E+01
  8   -0.471068646518397E+01   -0.866073744802517E+01
  9   -0.860775699471461E-02   -0.121844786782071E+02
 10   -0.734823276320827E-06   -0.163520698711790E+02
 11   -0.497844522618633E-11   -0.211635110269409E+02
------------------------------------------------------

u(B) fit parameters, a_{u(B),i} are in cm^3/mol:

------------------------------------------------------
  i          a_{u(B),i}               b_{u(B),i}
------------------------------------------------------
  1    0.130676284246242E-01   -0.353650061830668E+00
  2    0.461157564441142E-01   -0.123378894360943E+01
  3    0.841859291447116E-03   -0.359346407445865E+01
  4    0.205996194903972E-07   -0.743267545437834E+01
------------------------------------------------------

u(C) fit parameters, a_{u(C),i} are in cm^6/mol^2:

------------------------------------------------------
  i          a_{u(C),i}               b_{u(C),i}
------------------------------------------------------
  1    0.248633048090372E+00   -0.650384274911463E+00
  2    0.870270455016347E+00   -0.245170425182998E+01
  3    0.319558327759305E-01   -0.532848845524636E+01
  4    0.982402286972040E-05   -0.928073688516058E+01
------------------------------------------------------

u(D) fit parameters, a_{u(D),i} are in cm^9/mol^3:

------------------------------------------------------
  i          a_{u(D),i}               b_{u(D),i}
------------------------------------------------------
  1    0.758851115155172E+01   -0.922634816758279E+00
  2    0.697978251913727E+02   -0.291691730911152E+01
  3    0.915473564523336E+01   -0.600180954625128E+01
  4    0.987236933640973E-02   -0.101773115281775E+02
  5    0.168709228231654E-06   -0.154434232548903E+02
------------------------------------------------------

u(beta_a) fit parameters, a_{u(beta_a),i} are in cm^3/mol:

------------------------------------------------------
  i       a_{u(beta_a),i}          b_{u(beta_a),i}
------------------------------------------------------
  1    0.120147392506266E-01   -0.246665095440120E+00
  2    0.567887128272067E-01   -0.101214696821174E+01
  3    0.404604300951987E-02   -0.293286474834109E+01
  4    0.682587460941716E-05   -0.600881843582818E+01
  5    0.236857783413917E-10   -0.102400080306730E+02
------------------------------------------------------

u(R*T*gamma_a) fit parameters, a_{u(R*T*gamma_a),i} are in cm^6/mol^2:

------------------------------------------------------
  i    a_{u(R*T*gamma_a),i}     b_{u(R*T*gamma_a),i}
------------------------------------------------------
  1    0.125628106434636E+01   -0.780155123714476E+00
  2    0.294562158064233E+01   -0.220249870616703E+01
  3    0.432770536432465E-01   -0.569727615339791E+01
  4    0.106014964062890E-05   -0.112644874654071E+02
------------------------------------------------------

If all functions are implemented correctly, the following values for
the virial coefficients and their uncertainties result at T = 50 K:

B               = -36.151 cm^3/mol
u(B)            =   0.135 cm^3/mol

C               =  514.79 cm^6/mol^2
u(C)            =    6.44 cm^6/mol^2

D               =  4656.0 cm^9/mol^3
u(D)            =  1139.6 cm^9/mol^3

beta_a          = -23.764 cm^3/mol
u(beta_a)       =   0.160 cm^3/mol

R*T*gamma_a     =   50.41 cm^6/mol^2
u(R*T*gamma_a)  =   17.96 cm^6/mol^2

(R*T)^2*delta_a =   15067 cm^9/mol^3


==> Supplement/Corrected_second_acoustic_virial_coefficients.txt <==
This file should be viewed with a monospaced font.
For questions: robert.hellmann@hsu-hh.de

------------------------------------------------------------------------------------

The table below is a corrected version of a similar table in the supplementary
material of the paper "Thermophysical properties of low-density neon gas from
highly accurate first-principles calculations and dielectric-constant gas
thermometry measurements" [R. Hellmann et al., J. Chem. Phys. 154, 164304 (2021)].
In the original table, the numbers in columns 5 and 6 were accidentally swapped 
in the temperature range from 7 K to 28 K.

Reproduced from R. Hellmann, C. Gaiser, B. Fellmuth, T. Vasyltsova, E. Bich,
J. Chem. Phys. 154, 164304 (2021), with the permission of AIP Publishing.

------------------------------------------------------------------------------------

Second density virial coefficient B and second acoustic virial coefficient beta_a

The individual columns are:

1: T in K

2: B for pure 20Ne in cm^3/mol

3: B for the natural isotopic composition of Ne in cm^3/mol

4: Estimate of the standard uncertainty of column 3 in cm^3/mol

5: beta_a for pure 20Ne in cm^3/mol

6: beta_a for the natural isotopic composition of Ne in cm^3/mol

7: Estimate of the standard uncertainty of column 6 in cm^3/mol

------------------------------------------------------------------------------------
     1           2            3         4             5             6          7
------------------------------------------------------------------------------------
    4.00   -47223       -47778       626       -371900       -378477       6713
    5.00   -12913       -13021       135        -64784        -65676        967
    6.00    -5402.0      -5435.6      46.3      -19165        -19376        243
    7.00    -2884.2      -2898.0      20.8       -7835.6       -7905.6       85.5
    8.00    -1792.0      -1798.9      11.3       -3967.5       -3996.5       37.7
    9.00    -1231.6      -1235.3       6.9       -2330.7       -2344.7       19.5
   10.00     -906.55      -908.98      4.59      -1521.6       -1529.3       12.0
   11.00     -702.33      -703.92      3.34      -1074.2       -1078.7        7.2
   12.00     -564.66      -565.75      2.50       -803.20       -806.07       4.90
   13.00     -467.13      -467.91      1.94       -627.42       -629.33       3.50
   14.00     -395.05      -395.66      1.55       -506.67       -508.04       2.63
   15.00     -340.20      -340.68      1.32       -420.17       -421.18       2.09
   16.00     -297.29      -297.66      1.07       -355.77       -356.51       1.65
   17.00     -262.87      -263.16      0.98       -306.25       -306.81       1.42
   18.00     -234.70      -234.96      0.81       -267.00       -267.49       1.28
   19.00     -211.34      -211.55      0.71       -235.69       -236.06       0.98
   20.00     -191.69      -191.88      0.65       -209.90       -210.20       0.86
   21.00     -175.05      -175.19      0.59       -188.43       -188.68       0.77
   22.00     -160.61      -160.75      0.53       -170.20       -170.42       0.69
   23.00     -148.09      -148.21      0.48       -154.62       -154.80       0.61
   24.00     -137.12      -137.22      0.44       -141.15       -141.30       0.56
   25.00     -127.44      -127.52      0.40       -129.40       -129.52       0.50
   26.00     -118.81      -118.89      0.38       -119.02       -119.14       0.47
   27.00     -111.09      -111.17      0.35       -109.83       -109.93       0.43
   28.00     -104.15      -104.22      0.32       -101.62       -101.72       0.40
   30.00      -92.202      -92.261     0.297       -87.610       -87.687      0.358
   32.00      -82.284      -82.331     0.258       -76.099       -76.160      0.311
   34.00      -73.908      -73.947     0.236       -66.455       -66.506      0.283
   36.00      -66.743      -66.778     0.215       -58.268       -58.312      0.257
   38.00      -60.557      -60.590     0.198       -51.233       -51.272      0.236
   40.00      -55.169      -55.198     0.181       -45.125       -45.160      0.216
   42.00      -50.449      -50.472     0.175       -39.795       -39.823      0.207
   44.00      -46.249      -46.272     0.161       -35.070       -35.097      0.192
   46.00      -42.511      -42.531     0.151       -30.874       -30.898      0.180
   48.00      -39.158      -39.176     0.143       -27.121       -27.142      0.170
   50.00      -36.138      -36.153     0.135       -23.745       -23.763      0.161
   55.00      -29.739      -29.752     0.119       -16.621       -16.636      0.143
   60.00      -24.617      -24.629     0.107       -10.943       -10.956      0.129
   65.00      -20.432      -20.441     0.096        -6.321        -6.332      0.116
   70.00      -16.943      -16.952     0.088        -2.483        -2.493      0.107
   75.00      -14.001      -14.008     0.081         0.738         0.730      0.098
   80.00      -11.482      -11.489     0.076         3.485         3.478      0.093
   85.00       -9.313       -9.319     0.071         5.842         5.836      0.086
   90.00       -7.418       -7.424     0.066         7.891         7.885      0.081
   95.00       -5.755       -5.760     0.063         9.681         9.676      0.077
  100.00       -4.283       -4.288     0.059        11.257        11.252      0.073
  110.00       -1.798       -1.802     0.053        13.899        13.895      0.067
  120.00        0.213        0.209     0.049        16.013        16.010      0.061
  130.00        1.868        1.866     0.045        17.734        17.731      0.057
  140.00        3.254        3.251     0.042        19.156        19.153      0.053
  150.00        4.425        4.423     0.039        20.343        20.340      0.050
  160.00        5.428        5.426     0.037        21.344        21.342      0.047
  170.00        6.293        6.291     0.035        22.195        22.193      0.045
  180.00        7.045        7.044     0.033        22.924        22.922      0.042
  190.00        7.704        7.703     0.031        23.551        23.550      0.041
  200.00        8.285        8.284     0.030        24.095        24.093      0.039
  210.00        8.800        8.799     0.028        24.567        24.566      0.037
  220.00        9.258        9.257     0.027        24.980        24.979      0.036
  230.00        9.668        9.667     0.026        25.341        25.340      0.035
  240.00       10.036       10.035     0.025        25.659        25.657      0.033
  250.00       10.368       10.367     0.024        25.938        25.936      0.032
  260.00       10.667       10.666     0.024        26.184        26.183      0.031
  270.00       10.939       10.938     0.023        26.401        26.400      0.030
  273.15       11.020       11.019     0.023        26.464        26.463      0.030
  273.16       11.020       11.019     0.023        26.464        26.463      0.030
  280.00       11.186       11.185     0.022        26.593        26.592      0.029
  290.00       11.412       11.411     0.021        26.762        26.761      0.029
  293.15       11.478       11.477     0.021        26.811        26.810      0.028
  298.15       11.580       11.580     0.021        26.886        26.885      0.028
  300.00       11.617       11.616     0.021        26.912        26.911      0.028
  320.00       11.978       11.977     0.020        27.161        27.160      0.027
  340.00       12.282       12.281     0.019        27.354        27.353      0.025
  360.00       12.540       12.539     0.018        27.502        27.501      0.024
  380.00       12.759       12.759     0.017        27.613        27.613      0.023
  400.00       12.947       12.947     0.017        27.695        27.695      0.023
  420.00       13.109       13.108     0.016        27.753        27.752      0.022
  440.00       13.247       13.247     0.015        27.790        27.789      0.021
  460.00       13.367       13.367     0.015        27.810        27.809      0.021
  480.00       13.470       13.470     0.014        27.816        27.815      0.020
  500.00       13.559       13.558     0.014        27.809        27.809      0.019
  550.00       13.730       13.730     0.013        27.754        27.753      0.018
  600.00       13.846       13.846     0.012        27.656        27.655      0.017
  650.00       13.922       13.921     0.011        27.530        27.530      0.016
  700.00       13.967       13.967     0.011        27.385        27.385      0.015
  750.00       13.990       13.990     0.010        27.229        27.228      0.015
  800.00       13.996       13.996     0.010        27.064        27.064      0.014
  850.00       13.989       13.988     0.010        26.895        26.895      0.014
  900.00       13.971       13.971     0.009        26.724        26.724      0.013
  950.00       13.945       13.945     0.009        26.552        26.552      0.013
 1000.00       13.913       13.913     0.009        26.380        26.380      0.012
 1100.00       13.836       13.835     0.008        26.041        26.041      0.012
 1200.00       13.746       13.746     0.008        25.712        25.711      0.011
 1300.00       13.649       13.649     0.007        25.393        25.393      0.011
 1400.00       13.547       13.547     0.007        25.086        25.086      0.010
 1500.00       13.444       13.444     0.007        24.791        24.791      0.010
 1600.00       13.341       13.341     0.006        24.508        24.508      0.010
 1700.00       13.238       13.238     0.006        24.237        24.237      0.009
 1800.00       13.136       13.136     0.006        23.976        23.976      0.009
 1900.00       13.035       13.035     0.006        23.726        23.726      0.009
 2000.00       12.937       12.937     0.006        23.485        23.485      0.009
 2100.00       12.840       12.840     0.005        23.254        23.254      0.008
 2200.00       12.746       12.746     0.005        23.032        23.032      0.008
 2300.00       12.653       12.653     0.005        22.817        22.817      0.008
 2400.00       12.563       12.563     0.005        22.611        22.611      0.008
 2500.00       12.475       12.475     0.005        22.411        22.411      0.008
 2600.00       12.389       12.389     0.005        22.219        22.219      0.007
 2700.00       12.306       12.306     0.005        22.033        22.033      0.007
 2800.00       12.224       12.224     0.005        21.853        21.853      0.007
 2900.00       12.144       12.144     0.005        21.678        21.678      0.007
 3000.00       12.067       12.067     0.005        21.509        21.509      0.007
 3200.00       11.917       11.917     0.004        21.187        21.187      0.007
 3400.00       11.774       11.774     0.004        20.883        20.883      0.007
 3600.00       11.637       11.637     0.004        20.595        20.595      0.006
 3800.00       11.507       11.507     0.004        20.323        20.323      0.006
 4000.00       11.382       11.382     0.004        20.064        20.064      0.006
 4200.00       11.262       11.262     0.004        19.818        19.818      0.006
 4400.00       11.148       11.148     0.004        19.583        19.583      0.006
 4600.00       11.037       11.037     0.004        19.359        19.359      0.006
 4800.00       10.931       10.931     0.004        19.145        19.145      0.006
 5000.00       10.829       10.829     0.004        18.940        18.940      0.006
------------------------------------------------------------------------------------


==> Supplement/Fourth_density_virial_coefficient.txt <==
This file is meant to be visualized with a monospaced font, e.g., Courier.  
For questions: garberoglio@ectstar.eu   
    
------------------------------------------------------------------------------------

PIMC values of the fourth density virial coefficient D of neon in cm^9/mol^3.
Temperatures are in K.
The second column reports the values obtained for the Ne20 isotope.
The third column reports the values for a fictitious isotope with average molar mass Ne_avg = 20.1797.
Columns 4, 5, and 6 report the two-body, three-body and four-body contributions to the average-mass values of D(T), respectively.
    
Column 7 reports the standard (k=1) uncertainty propagated from the pair and three-body potential.
Column 8 and 9 report the contribution to u(D) propagated from the uncertainties for the two-body and three-body potential, respectivelty.
The uncertainty due four-body potential has been neglected.
The statistical uncertainty of the Monte Carlo calculation is negligible.

                                                 Two-body            Three-body    Four-body                     Two-body      Three-body   
Temperature    Ne20           Average mass      contribution        contribution  contribution   Uncertainty    contribution   contribution  
                                                  to D(T)             to D(T)      to D(T)         (k=1)          to u(D)        to u(D)    
--------------------------------------------------------------------------------------------------------------------------------------------
      10    -38385296478      -39098284973      -45028701588        5954583952      366996      1256565988      1253540000      84252800     
      11     -9349916628       -9486003326      -10826817105        1345967242      104494       322304687       321539000      21548400     
      12     -2818782339       -2853653018       -3233954397         381671831       40571       103113642       102897000       6554030     
      13      -999330521       -1010396793       -1139331101         129399229       19872        38518111        38436500       2468970     
      14      -400642429        -404597135        -455146882          50729455        3727        17142288        17107300       1080080     
      15      -177242959        -178944608        -201158784          22292598        2062         8486820         8470620        517888     
      16       -84956585         -85598383         -96236639          10675549         782         4283951         4275020        272241     
      17       -43328287         -43624634         -49147093           5541808         317         2467567         2462710        153048     
      18       -23316860         -23493310         -26518799           3036238         331         1425308         1422080         94890     
      19       -13098475         -13187363         -14942183           1761253         124          911081          909035         60396     
      20        -7619131          -7685578          -8744098           1062463          83          589468          588139         39112     
      21        -4579683          -4608036          -5273252            667778          87          402929          401929         28113     
      22        -2815597          -2838472          -3269074            432403          46          272970          272238         19785     
      23        -1776033          -1781833          -2066292            285725          38          198849          198318         14362     
      24        -1129677          -1138673          -1332431            194651          33          144724          144315         10772     
      25         -730379           -734211           -868439            134820          21          110500          110178          8357     
      26         -476957           -479953           -574488             95013          16           83735           83478          6501     
      27         -311733           -313757           -381604             68204          16           65249           65036          5220     
      28         -204524           -205531           -253850             48596          14           51314           51139          4195     
      30          -85992            -86210           -112066             26052           8           33315           33193          2826     
      32          -32577            -32175            -46289             14224           7           22728           22637          2024     
      34           -8637             -8572            -16034              7549           5           16019           15950          1475     
      35           -1818             -1871             -7401              5603           6           13731           13670          1288     
      36            2381              2334             -1647              4040           7           11673           11618          1123     
      38            6654              6629              4816              1862           3            8753            8709           872     
      40            7928              7858              7283               621           3            6749            6713           690     
      42            7621              7709              7860              -120           2            5257            5227           555     
      44            7066.0            7100.2            7641.5            -516.2         1.8          4255.3          4230.2         459.1   
      45            6741.9            6588.9            7231.5            -619.3         2.0          3812.6          3789.4         417.6   
      46            6250.2            6262.1            7020.8            -736.8         1.8          3424.6          3402.2         388.3   
      48            5424.1            5453.9            6293.8            -820.7         1.5          2826.0          2806.9         326.4   
      50            4733.4            4626.5            5552.8            -909.1         2.0          2333.4          2317.0         274.6   
      55            3234.6            3224.9            4110.6            -873.1         1.3          1547.0          1534.4         196.3   
      60            2384.9            2375.0            3144.1            -758.3         1.0          1077.6          1067.5         146.1   
      65            1914.0            1915.7            2559.6            -636.7         0.8           785.9           777.7         112.9   
      70            1718.4            1702.4            2235.7            -527.2         0.6           596.2           589.4          89.5   
      75            1657.4            1649.9            2084.3            -428.9         0.6           463.0           457.1          73.3   
      80            1666.0            1656.0            2005.3            -344.2         0.5           367.9           362.7          61.4   
      85            1709.4            1715.1            2002.5            -283.0         0.5           297.5           292.9          52.1   
      90            1799.1            1791.1            2019.1            -224.2         0.5           245.6           241.6          44.3   
      95            1887.4            1889.2            2070.9            -177.9         0.4           205.7           202.0          38.9   
     100            1977.8            1975.4            2119.6            -142.0         0.4           173.5           170.1          34.2   
     110            2143.8            2138.8            2225.9             -83.9         0.4           130.2           127.3          27.3   
     120            2275.4            2276.3            2322.0             -43.1         0.3           100.7            98.1          22.5   
     130            2383.9            2378.4            2393.9             -12.8         0.4            80.2            78.0          18.8   
     140            2461.8            2458.9            2451.6               9.6         0.2            65.6            63.6          16.0   
     150            2519.7            2519.5            2495.0              26.3         0.2            54.5            52.6          14.1   
     160            2560.11           2557.29           2520.14             38.79        0.17           45.98           44.30         12.27  
     170            2583.06           2583.55           2535.95             49.33        0.17           39.86           38.32         10.93  
     180            2598.98           2595.99           2542.71             54.97        0.16           34.55           33.11          9.86  
     190            2601.98           2602.66           2543.67             60.52        0.13           30.44           29.08          8.96  
     200            2601.30           2599.68           2536.55             64.56        0.18           27.08           25.80          8.21  
     210            2591.97           2591.91           2526.24             66.89        0.14           24.15           22.93          7.57  
     220            2580.40           2579.46           2510.82             69.96        0.12           21.94           20.79          6.97  
     230            2564.53           2563.64           2493.73             71.10        0.11           19.98           18.86          6.57  
     240            2545.83           2544.98           2473.64             72.40        0.11           18.18           17.14          6.04  
     250            2524.77           2525.10           2452.94             73.31        0.10           16.72           15.71          5.71  
     260            2502.52           2501.67           2428.83             73.84        0.10           15.40           14.41          5.39  
     270            2478.89           2479.08           2406.28             73.78        0.10           14.40           13.46          5.11  
     273.15         2471.78           2471.07           2398.57             73.40        0.10           14.05           13.13          5.00  
     273.16         2471.35           2470.84           2398.02             73.81        0.10           14.06           13.14          5.00  
     280            2454.66           2454.17           2381.45             73.76        0.09           13.42           12.50          4.85  
     290            2430.16           2429.04           2356.40             73.64        0.09           12.52           11.63          4.62  
     293.15         2421.93           2421.06           2348.45             73.52        0.09           12.20           11.34          4.49  
     298.15         2409.26           2408.78           2336.30             73.25        0.11           11.90           11.04          4.43  
     300            2404.12           2403.90           2331.11             73.57        0.09           11.77           10.93          4.34  
     320            2352.31           2352.58           2280.97             72.41        0.08           10.41            9.60          4.00  
     340            2300.93           2300.92           2230.31             71.40        0.09            9.40            8.64          3.69  
     350            2275.08           2274.84           2204.80             70.84        0.08            8.96            8.23          3.52  
     360            2249.81           2249.69           2180.09             70.33        0.09            8.49            7.77          3.40  
     380            2200.00           2200.05           2131.84             68.96        0.07            7.76            7.08          3.19  
     400            2151.32           2151.40           2084.74             67.44        0.07            7.19            6.53          3.00  
     420            2104.16           2104.08           2038.31             66.34        0.06            6.63            6.01          2.78  
     440            2058.56           2058.24           1994.27             64.62        0.06            6.19            5.58          2.67  
     450            2036.38           2036.58           1973.02             64.17        0.06            5.95            5.35          2.59  
     460            2014.72           2014.52           1951.80             63.23        0.07            5.75            5.18          2.50  
     480            1972.33           1971.62           1910.53             61.69        0.05            5.42            4.85          2.40  
     500            1931.44           1931.25           1871.20             60.64        0.06            5.09            4.55          2.29  
     550            1835.67           1835.35           1778.33             57.53        0.05            4.48            3.96          2.08  
     600            1748.12           1748.31           1694.19             54.63        0.06            3.97            3.51          1.86  
     650            1668.95           1668.69           1617.20             51.93        0.04            3.58            3.14          1.73  
     700            1596.31           1596.47           1547.42             49.51        0.04            3.26            2.84          1.60  
     750            1530.11           1529.81           1482.99             47.21        0.04            3.00            2.60          1.49  
     800            1468.89           1468.85           1424.17             45.07        0.04            2.77            2.39          1.40  
     850            1412.72           1412.59           1369.70             43.24        0.03            2.59            2.23          1.31  
     900            1360.61           1360.54           1319.51             41.41        0.03            2.42            2.07          1.25  
     950            1312.45           1312.36           1272.81             39.82        0.03            2.29            1.95          1.18  
    1000            1267.45           1267.45           1229.36             38.42        0.03            2.15            1.83          1.13  
    1100            1186.57           1186.71           1151.30             35.70        0.03            1.95            1.64          1.04  
    1200            1115.52           1115.61           1082.49             33.38        0.02            1.78            1.50          0.96  
    1300            1052.79           1052.73           1021.67             31.31        0.03            1.63            1.37          0.89  
    1400             996.55            996.70            967.51             29.42        0.02            1.52            1.26          0.84  
    1500             946.41            946.48            918.93             27.76        0.03            1.42            1.17          0.80  
    1600             901.13            901.02            874.94             26.28        0.02            1.33            1.10          0.75  
    1700             859.89            859.87            835.03             25.04        0.02            1.26            1.03          0.72  
    1800             822.202           822.213           798.661            23.727       0.019           1.187           0.969         0.684 
    1900             787.850           787.839           765.367            22.656       0.018           1.134           0.924         0.655 
    2000             756.131           756.079           734.692            21.571       0.021           1.083           0.878         0.632 
    2100             726.957           727.007           706.447            20.697       0.017           1.032           0.830         0.611 
    2200             699.979           699.889           680.268            19.778       0.016           0.991           0.797         0.588 
    2300             674.768           674.840           655.982            19.001       0.020           0.957           0.766         0.572 
    2400             651.440           651.389           633.266            18.265       0.016           0.915           0.732         0.548 
    2500             629.576           629.575           612.164            17.548       0.013           0.882           0.704         0.531 
    2600             609.141           609.141           592.355            16.884       0.016           0.854           0.675         0.522 
    2700             590.006           589.950           573.777            16.300       0.013           0.828           0.652         0.509 
    2800             571.861           571.859           556.284            15.703       0.014           0.797           0.627         0.491 
    2900             554.863           554.915           539.848            15.169       0.013           0.777           0.609         0.481 
    3000             538.915           538.797           524.306            14.612       0.019           0.750           0.588         0.465 
    3200             509.305           509.357           495.718            13.732       0.011           0.711           0.554         0.444 
    3400             482.793           482.754           469.990            12.868       0.016           0.674           0.521         0.425 
    3600             458.796           458.813           446.771            12.106       0.012           0.643           0.496         0.409 
    3800             436.989           436.965           425.630            11.408       0.010           0.613           0.469         0.393 
    4000             417.092           417.079           406.372            10.768       0.012           0.585           0.448         0.376 
    4200             398.848           398.826           388.708            10.169       0.009           0.563           0.428         0.366 
    4400             382.012           382.014           372.426             9.647       0.011           0.543           0.410         0.356 
    4600             366.534           366.527           357.430             9.142       0.009           0.522           0.392         0.345 
    4800             352.145           352.147           343.509             8.666       0.010           0.498           0.373         0.329 
    5000             338.813           338.796           330.586             8.248       0.013           0.484           0.361         0.323 


==> Supplement/Third_acoustic_virial_coefficient.txt <==
This file is meant to be visualized with a monospaced font, e.g., Courier.          
For questions: garberoglio@ectstar.eu           
            
------------------------------------------------------------------------------------

PIMC values of the third acoustic virial coefficient RTgamma_a of neon for various isotope combinations in cm^6/mol^2.
Temperatures are in K.
Columns in the form x-y-z report the cross virial coefficients for isotopes x, y, and z.         
The third acoustic virial coefficient of the normal mixture has been computed assuming isotopic compositions of          
Ne20    0.9048  molar mass  19.9924
Ne21    0.0027  molar mass  20.9938
Ne22    0.0925  molar mass  21.9914
Column 13 (Average mass) reports the values of the third acoustic virial coefficient for a fictitious isotope with
average molar mass Ne_avg = 20.1797.        
Column 14 and 15 report the contribution to the average-mass values of RT𝛾ₐ from the two-body and the three-body potentials, respectively.
            
Column 16 reports the standard (k=1) uncertainty propagated from the pair and three-body potential.
Column 17 and 18 report the two-body and three-body contribution to the uncertainty, respectively.
The statistical uncertainty of the Monte Carlo calculation is negligible.

                                                                                                                                                                        Two-body     Three-body                  Two-body       Three-body    
Temperature  20-20-20     20-20-21     20-20-22     20-21-21     20-21-22     20-22-22     21-21-21     21-21-22     21-22-22     22-22-22     Normal       Average   contribution  contribution  Uncertainty  contribution    contribution  
                                                                                                                                               mixture        mass       to RT𝛾ₐ       to RT𝛾ₐ       (k=1)       to u(RT𝛾ₐ)      to u(RT𝛾ₐ)
--------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
       10    -13221106    -13427033    -13718802    -13797261    -14010140    -14343000    -14036960    -14345560    -14678410    -14947790    -13364145    -13320261    -14262000       941739      445523        445127        18772   
       11     -5137969     -5236858     -5308799     -5311561     -5437987     -5554092     -5458886     -5506760     -5606349     -5748506     -5188025     -5190008     -5526790       336782      156765        156625         6624   
       12     -2327289     -2363304     -2397653     -2416494     -2441855     -2484408     -2444972     -2474797     -2530980     -2556523     -2347515     -2345921     -2486430       140509       64262         64202         2768   
       13     -1195823     -1208574     -1226097     -1223034     -1243523     -1262253     -1244643     -1260847     -1275445     -1291109     -1204474     -1198273     -1264800        66527       30048         30020         1294   
       14      -665616      -676288      -682036      -686651      -694845      -704429      -696445      -704384      -712706      -719789      -670404      -673972      -708671        34699       15477         15463          672   
       15      -404559      -407600      -413841      -414750      -418282      -422528      -419856      -422204      -428733      -430536      -407147      -408210      -427799        19589        8715          8707          381   
       16      -261394      -263664      -266024      -268058      -269212      -271253      -269266      -272506      -273889      -275340      -262712      -263250      -275134        11884        5269          5264          230   
       17      -178065      -177897      -181273      -180433      -181060      -183526      -182370      -183770      -184639      -187116      -178931      -178544      -186228         7684        3396          3392          149   
       18      -125108      -125441      -127269      -126788      -127566      -128712      -126997      -128582      -129720      -131124      -125693      -125714      -130896         5182        2291          2288          101   
       19       -90972       -91458       -92214       -92498       -93246       -93560       -93186       -93501       -94051       -94511       -91323       -91461       -95121         3660        1619          1617           71   
       20       -68165       -68434       -69147       -69263       -69575       -69936       -69750       -69795       -70561       -71092       -68435       -68297       -70972         2674        1193          1191           52   
       21       -52465       -52557       -53212       -53094       -53426       -53648       -53445       -53735       -54097       -54134       -52666       -52335       -54378         2043         903           902           40   
       22       -41086       -41125       -41609       -41269       -41526       -41940       -41909       -42117       -41942       -42130       -41227       -41253       -42850         1597         704           703           31   
       23       -32544       -32840       -32946       -32750       -32912       -33197       -32828       -33316       -33357       -33738       -32654       -32663       -33940         1277         559           559           25   
       24       -26194       -26379       -26603       -26518       -26586       -26687       -26552       -26792       -26829       -26927       -26300       -26249       -27296         1047         454           453           21   
       25       -21467       -21554       -21638       -21473       -21618       -21774       -21730       -21814       -21846       -22008       -21514       -21408       -22280          872         376           375           17   
       26       -17578       -17620       -17729       -17760       -17777       -17841       -17792       -17882       -17991       -18008       -17620       -17629       -18372          743         315           315           15   
       27       -14603       -14744       -14778       -14703       -14793       -14779       -14803       -14836       -14894       -14924       -14648       -14688       -15327          639         268           267           13   
       28       -12198       -12264       -12298       -12273       -12322       -12416       -12317       -12435       -12422       -12421       -12227       -12179       -12734          555         230           230           11   
       30        -8610        -8709        -8717        -8778        -8761        -8799        -8749        -8803        -8757        -8832        -8640        -8692        -9129          437         175           175            9   
       32        -6232        -6237        -6266        -6284        -6323        -6351        -6329        -6372        -6341        -6370        -6243        -6263        -6616          353         138           138            7   
       34        -4517        -4550        -4566        -4540        -4559        -4583        -4575        -4601        -4643        -4643        -4530        -4548        -4843          295         112           112            6   
       35        -3842        -3886        -3885        -3897        -3877        -3886        -3917        -3890        -3930        -3958        -3853        -3879        -4151          272         101           101            6   
       36        -3260        -3299        -3315        -3312        -3333        -3341        -3306        -3333        -3378        -3358        -3275        -3277        -3529          252          93            92            5   
       38        -2365        -2386        -2390        -2392        -2415        -2401        -2412        -2421        -2399        -2412        -2372        -2376        -2596          220          78            78            5   
       40        -1667        -1685        -1687        -1680        -1694        -1716        -1699        -1705        -1720        -1725        -1673        -1677        -1873          196          67            67            4   
       42        -1164        -1142        -1164        -1160        -1156        -1158        -1151        -1177        -1167        -1197        -1164        -1161        -1335          174          58            58            4   
       44         -726         -733         -728         -741         -733         -757         -731         -766         -777         -759         -727         -730         -888          158          51            51            3   
       45         -556         -580         -559         -560         -580         -564         -593         -577         -584         -585         -557         -540         -691          151          48            48            3   
       46         -407         -397         -416         -405         -409         -419         -420         -415         -413         -425         -410         -402         -547          145          45            45            3   
       48         -158         -164         -155         -152         -159         -172         -161         -160         -168         -180         -157         -150         -282          132          40            40            3   
       50           59           47           38           32           37           53           31           30           38           33           54           41          -81          122          36            36            3   
       55          408          404          407          401          394          385          393          385          390          387          407          401          297          104          29            29            2   
       60          607          603          608          595          607          599          603          595          597          597          607          609          519           90          23            23            2   
       65          728.6        730.6        728.7        722.6        729.5        723.4        724.2        722.4        721.9        720.4        728.5        722.7        643.9         78.8        19.6          19.5          1.7 
       70          792.6        793.6        795.0        787.4        797.3        792.4        788.6        800.5        798.9        788.9        793.2        791.5        720.5         71.1        16.7          16.6          1.6 
       75          834.2        832.5        832.4        832.4        831.0        827.2        832.6        829.8        828.8        827.2        833.6        829.1        765.1         64.0        14.5          14.4          1.4 
       80          847.6        845.3        846.6        851.6        848.3        847.2        844.1        848.9        846.9        845.8        847.4        847.2        788.1         59.1        12.7          12.6          1.3 
       85          848.0        854.5        849.5        849.8        845.8        844.6        844.7        847.3        845.7        848.6        848.3        849.1        794.3         54.8        11.3          11.2          1.2 
       90          841.2        841.4        841.8        839.0        841.6        841.7        845.3        840.8        835.5        839.8        841.3        842.6        792.1         50.4        10.1          10.1          1.1 
       95          829.5        829.1        832.8        832.5        831.2        827.3        829.7        830.3        827.1        830.5        830.2        827.2        780.0         47.2         9.2           9.1          1.1 
      100          812.4        812.4        813.6        811.9        813.8        811.9        816.0        814.5        813.2        812.5        812.7        813.3        768.7         44.6         8.3           8.3          1.0 
      110          774.7        775.0        775.5        773.9        775.7        773.4        775.2        774.4        773.0        775.1        774.8        774.7        734.9         39.8         7.1           7.0          0.9 
      120          734.8        733.9        734.1        735.2        734.5        734.9        731.3        735.5        735.3        734.4        734.6        733.1        697.0         36.1         6.1           6.0          0.8 
      130          694.2        692.9        692.7        691.0        695.4        692.9        693.1        693.1        691.2        692.6        693.8        692.6        659.6         33.0         5.3           5.3          0.7 
      140          655.0        654.8        654.1        652.4        653.8        654.1        652.5        654.3        654.8        654.6        654.8        653.5        622.9         30.6         4.7           4.7          0.7 
      150          617.1        617.1        617.9        617.3        616.2        617.4        617.7        617.6        617.1        617.2        617.3        618.9        589.9         29.0         4.2           4.2          0.6 
      160          583.4        583.4        583.0        583.7        583.2        582.7        584.8        583.8        582.3        583.4        583.3        583.6        557.0         26.6         3.8           3.8          0.6 
      170          551.4        550.9        550.4        551.3        551.6        551.4        551.5        550.7        551.7        551.7        551.2        551.0        525.9         25.1         3.5           3.5          0.6 
      180          521.8        521.7        521.8        521.8        521.9        521.1        521.6        522.4        522.9        521.9        521.8        520.8        497.4         23.4         3.2           3.2          0.5 
      190          494.8        494.2        494.0        494.4        494.9        494.2        494.4        495.3        494.7        494.6        494.6        493.5        470.8         22.7         3.0           2.9          0.5 
      200          469.5        469.4        469.3        469.3        469.2        469.3        469.8        470.1        469.3        469.6        469.4        470.2        448.6         21.7         2.8           2.7          0.5 
      210          445.9        445.0        446.6        446.2        445.3        446.2        446.2        445.8        445.9        446.6        446.0        445.8        425.1         20.8         2.6           2.6          0.5 
      220          425.0        424.8        425.0        424.7        424.2        425.1        424.8        424.2        424.6        424.7        425.0        424.5        404.6         19.8         2.4           2.4          0.4 
      230          404.2        404.6        404.3        404.3        404.5        404.7        404.0        403.8        405.0        404.2        404.2        404.3        385.3         19.0         2.3           2.3          0.4 
      240          385.5        386.5        385.5        385.7        385.4        386.1        386.3        385.6        386.0        385.7        385.5        385.2        366.8         18.4         2.2           2.1          0.4 
      250          368.3        368.2        368.4        368.2        368.7        368.2        368.5        368.4        368.5        368.4        368.3        368.8        351.0         17.8         2.1           2.0          0.4 
      260          352.1        352.2        351.8        352.1        351.7        352.1        352.1        351.8        352.1        351.6        352.0        352.2        335.0         17.2         2.0           1.9          0.4 
      270          336.7        337.0        336.9        336.4        336.6        337.1        336.4        337.4        336.4        336.8        336.8        336.9        320.4         16.5         1.9           1.8          0.4 
      273.15       332.2        332.0        332.0        332.2        331.6        332.2        332.3        332.0        332.1        332.1        332.1        332.3        315.9         16.4         1.8           1.8          0.4 
      273.16       332.4        332.3        332.4        331.5        332.0        332.2        331.8        332.7        332.8        332.3        332.4        332.8        316.2         16.6         1.8           1.8          0.4 
      280          322.4        322.3        322.7        322.5        322.5        322.4        322.3        322.7        322.4        322.4        322.5        322.6        306.6         16.0         1.8           1.7          0.4 
      290          309.1        309.5        309.6        308.6        309.0        309.1        309.1        309.7        309.1        308.9        309.2        309.4        293.9         15.5         1.7           1.7          0.4 
      293.15       305.0        305.5        305.4        305.2        305.8        305.5        305.0        304.8        304.9        304.8        305.1        305.2        289.7         15.5         1.7           1.6          0.3 
      298.15       298.8        299.3        298.5        299.1        298.9        298.9        299.1        298.7        298.8        299.0        298.7        299.2        283.9         15.3         1.6           1.6          0.3 
      300          296.4        296.5        296.7        296.7        296.8        296.9        296.9        296.7        296.2        296.6        296.5        296.6        281.4         15.3         1.6           1.6          0.3 
      320          273.4        273.6        273.5        273.7        273.9        273.7        274.1        273.8        274.1        273.9        273.5        273.7        259.4         14.2         1.5           1.5          0.3 
      340          253.4        252.9        253.6        253.4        253.5        253.3        253.8        253.2        253.6        253.3        253.4        253.1        239.6         13.5         1.4           1.4          0.3 
      350          243.9        244.0        244.1        243.2        243.9        244.2        243.8        243.6        244.5        244.1        244.0        243.9        230.5         13.3         1.4           1.3          0.3 
      360          234.8        234.8        235.1        235.3        235.3        234.8        234.8        234.9        235.2        234.8        234.9        234.9        221.9         13.0         1.3           1.3          0.3 
      380          218.6        218.6        218.4        218.3        218.6        218.5        218.5        218.1        218.7        218.2        218.5        218.4        206.1         12.3         1.2           1.2          0.3 
      400          203.5        203.7        203.8        203.5        203.8        203.6        203.6        203.7        203.8        203.7        203.6        203.7        191.7         12.0         1.2           1.1          0.3 
      420          190.3        190.2        190.1        190.3        190.2        190.3        190.0        190.2        190.1        190.4        190.3        190.1        178.5         11.6         1.1           1.1          0.3 
      440          177.7        178.1        177.7        178.0        177.7        177.8        177.9        177.9        178.0        178.0        177.7        178.1        166.9         11.2         1.0           1.0          0.3 
      450          172.3        172.2        172.4        172.1        172.3        172.3        172.1        172.1        172.3        172.1        172.3        172.1        161.3         10.9         1.0           1.0          0.2 
      460          166.6        166.5        166.7        166.5        166.6        166.8        166.6        166.9        166.8        166.6        166.6        166.8        156.0         10.8         1.0           1.0          0.2 
      480          156.3        156.3        156.4        156.1        156.4        156.4        156.3        156.4        156.2        156.2        156.3        156.5        146.1         10.4         0.9           0.9          0.2 
      500          146.9        146.7        147.0        146.8        147.0        146.9        147.0        146.8        146.7        146.8        146.9        146.8        136.8         10.0         0.9           0.9          0.2 
      550          126.4        126.2        126.3        126.3        126.2        126.2        126.2        126.3        126.1        126.7        126.3        126.3        116.8          9.5         0.8           0.8          0.2 
      600          109.0        109.0        109.1        109.3        109.1        109.2        109.1        108.9        108.9        109.2        109.0        109.1        100.3          8.8         0.8           0.7          0.2 
      650           94.6         94.6         94.6         94.6         95.0         94.7         94.7         94.7         94.5         94.7         94.6         94.5         86.3          8.3         0.7           0.7          0.2 
      700           82.4         82.4         82.3         82.4         82.4         82.4         82.4         82.2         82.3         82.4         82.4         82.4         74.6          7.8         0.6           0.6          0.2 
      750           71.8         71.8         71.9         71.8         71.7         71.8         71.6         71.7         71.8         71.8         71.8         71.6         64.2          7.4         0.6           0.6          0.2 
      800           62.5         62.7         62.7         62.6         62.7         62.8         62.4         62.5         62.5         62.6         62.6         62.7         55.5          7.2         0.6           0.5          0.2 
      850           54.6         54.6         54.6         54.7         54.7         54.6         54.5         54.6         54.6         54.7         54.6         54.6         47.7          6.9         0.5           0.5          0.2 
      900           47.6         47.6         47.6         47.5         47.6         47.6         47.6         47.5         47.4         47.6         47.6         47.4         40.9          6.5         0.5           0.5          0.2 
      950           41.29        41.31        41.26        41.35        41.37        41.38        41.33        41.36        41.19        41.38        41.29        41.31        34.97         6.33        0.48          0.46         0.15
     1000           35.83        35.80        35.75        35.63        35.73        35.77        35.71        35.79        35.84        35.82        35.81        35.72        29.61         6.12        0.46          0.44         0.14
     1100           26.26        26.27        26.19        26.23        26.29        26.33        26.26        26.33        26.16        26.29        26.24        26.32        20.64         5.68        0.42          0.40         0.13
     1200           18.65        18.71        18.65        18.62        18.66        18.64        18.72        18.57        18.62        18.66        18.65        18.71        13.26         5.45        0.39          0.37         0.13
     1300           12.27        12.26        12.23        12.28        12.23        12.23        12.31        12.33        12.27        12.31        12.26        12.25         7.19         5.06        0.37          0.35         0.12
     1400            6.97         7.01         6.95         6.85         6.99         7.07         6.99         6.97         6.91         7.03         6.97         6.95         2.11         4.84        0.35          0.33         0.11
     1500            2.45         2.44         2.55         2.48         2.51         2.48         2.46         2.50         2.47         2.53         2.48         2.37        -2.21         4.58        0.33          0.31         0.11
     1600           -1.28        -1.30        -1.32        -1.33        -1.32        -1.33        -1.29        -1.39        -1.27        -1.34        -1.29        -1.25        -5.68         4.43        0.31          0.29         0.11
     1700           -4.58        -4.60        -4.58        -4.56        -4.56        -4.60        -4.56        -4.58        -4.67        -4.50        -4.58        -4.56        -8.78         4.22        0.29          0.28         0.10
     1800           -7.44        -7.32        -7.40        -7.40        -7.41        -7.40        -7.41        -7.46        -7.31        -7.37        -7.43        -7.43       -11.49         4.06        0.28          0.26         0.10
     1900           -9.88        -9.84        -9.83        -9.91        -9.91        -9.93        -9.84        -9.93        -9.84        -9.90        -9.87        -9.91       -13.84         3.92        0.27          0.25         0.10
     2000          -12.02       -12.03       -12.02       -12.04       -12.02       -12.03       -11.99       -12.02       -12.02       -12.04       -12.02       -12.06       -15.81         3.75        0.26          0.24         0.09
     2100          -13.91       -13.95       -13.96       -13.97       -13.98       -13.97       -13.94       -13.91       -13.87       -13.96       -13.92       -13.95       -17.58         3.63        0.25          0.23         0.09
     2200          -15.57       -15.59       -15.63       -15.56       -15.57       -15.55       -15.61       -15.60       -15.60       -15.57       -15.58       -15.55       -19.10         3.55        0.24          0.22         0.09
     2300          -17.07       -17.07       -17.09       -17.03       -17.10       -17.07       -17.08       -17.09       -17.04       -17.05       -17.07       -17.09       -20.51         3.41        0.23          0.22         0.09
     2400          -18.38       -18.37       -18.37       -18.40       -18.38       -18.39       -18.36       -18.35       -18.37       -18.42       -18.38       -18.41       -21.72         3.31        0.22          0.21         0.08
     2500          -19.54       -19.53       -19.53       -19.58       -19.54       -19.54       -19.55       -19.53       -19.55       -19.52       -19.54       -19.57       -22.79         3.22        0.22          0.20         0.08
     2600          -20.63       -20.60       -20.59       -20.60       -20.59       -20.62       -20.63       -20.60       -20.57       -20.61       -20.62       -20.60       -23.73         3.13        0.21          0.20         0.08
     2700          -21.52       -21.51       -21.55       -21.51       -21.56       -21.53       -21.52       -21.52       -21.52       -21.55       -21.53       -21.56       -24.60         3.04        0.20          0.19         0.08
     2800          -22.36       -22.39       -22.36       -22.37       -22.36       -22.33       -22.36       -22.36       -22.38       -22.39       -22.36       -22.38       -25.35         2.97        0.20          0.18         0.08
     2900          -23.11       -23.11       -23.14       -23.11       -23.14       -23.12       -23.10       -23.12       -23.11       -23.12       -23.12       -23.11       -26.03         2.92        0.19          0.18         0.08
     3000          -23.79       -23.79       -23.77       -23.75       -23.77       -23.81       -23.78       -23.78       -23.79       -23.80       -23.79       -23.79       -26.66         2.87        0.19          0.17         0.07
     3200          -24.96       -24.92       -24.95       -24.94       -24.96       -24.96       -24.96       -24.94       -24.96       -24.95       -24.96       -24.94       -27.67         2.72        0.18          0.17         0.07
     3400          -25.87       -25.90       -25.92       -25.89       -25.89       -25.93       -25.91       -25.91       -25.85       -25.90       -25.89       -25.94       -28.51         2.57        0.17          0.16         0.07
     3600          -26.68       -26.63       -26.67       -26.68       -26.65       -26.67       -26.64       -26.69       -26.66       -26.69       -26.68       -26.66       -29.13         2.47        0.17          0.15         0.07
     3800          -27.28       -27.31       -27.28       -27.31       -27.33       -27.33       -27.35       -27.30       -27.31       -27.33       -27.28       -27.27       -29.68         2.41        0.16          0.14         0.07
     4000          -27.82       -27.84       -27.78       -27.85       -27.80       -27.84       -27.85       -27.82       -27.79       -27.82       -27.81       -27.78       -30.11         2.33        0.15          0.14         0.06
     4200          -28.23       -28.21       -28.22       -28.24       -28.24       -28.23       -28.24       -28.24       -28.24       -28.28       -28.23       -28.24       -30.46         2.22        0.15          0.13         0.06
     4400          -28.62       -28.58       -28.60       -28.61       -28.59       -28.59       -28.58       -28.56       -28.60       -28.59       -28.61       -28.59       -30.73         2.14        0.14          0.13         0.06
     4600          -28.83       -28.87       -28.84       -28.85       -28.84       -28.84       -28.81       -28.88       -28.88       -28.87       -28.83       -28.87       -30.94         2.06        0.14          0.12         0.06
     4800          -29.08       -29.09       -29.05       -29.05       -29.09       -29.07       -29.03       -29.07       -29.08       -29.09       -29.08       -29.07       -31.07         2.01        0.13          0.12         0.06
     5000          -29.24       -29.24       -29.22       -29.24       -29.25       -29.23       -29.22       -29.26       -29.26       -29.25       -29.24       -29.24       -31.17         1.94        0.13          0.12         0.06


==> Supplement/Third_density_virial_coefficient.txt <==
This file is meant to be visualized with a monospaced font, e.g., Courier.          
For questions: garberoglio@ectstar.eu           

------------------------------------------------------------------------------------

PIMC values of the third density virial coefficient C of neon for various isotope combinations in cm^6/mol^2.
Temperatures are in K.
Columns in the form x-y-z report the cross virial coefficients for isotopes x, y, and z.
The third density virial coefficient of the normal mixture has been computed assuming isotopic compositions of  
Ne20    0.9048  molar mass  19.9924
Ne21    0.0027  molar mass  20.9938
Ne22    0.0925  molar mass  21.9914
Column 13 (Average mass) reports the values of the third density virial coefficient for a fictitious isotope with
average molar mass Ne_avg = 20.1797.
Column 14 and 15 report the contribution to the average-mass values of C from the two-body and the three-body potentials, respectively.
            
Column 16 reports the standard (k=1) uncertainty propagated from the pair and three-body potential.
Column 17 and 18 report the two-body and three-body contribution to the uncertainty, respectively.
The statistical uncertainty of the Monte Carlo calculation is negligible.

                                                                                                                                                                         Two-body     Three-body                 Two-body      Three-body   
Temperature  20-20-20     20-20-21     20-20-22     20-21-21     20-21-22     20-22-22     21-21-21     21-21-22     21-22-22     22-22-22      Normal      Average    contribution  contribution  Uncertainty contribution   contribution  
                                                                                                                                               mixture        mass         to C(T)       to C(T)       (k=1)       to u(C)        to u(C)    
----------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------------
       10    -2645659     -2690210     -2732493     -2735506     -2776627     -2821190     -2782020     -2825773     -2869390     -2914792     -2670166     -2673237     -2826232       152996        55991        55943         2312    
       11    -1169002     -1185728     -1202005     -1203444     -1219529     -1235423     -1221282     -1238363     -1254386     -1271795     -1178309     -1167872     -1235007        67135        24579        24557         1034    
       12     -576582      -584253      -591329      -591596      -599174      -606508      -600020      -607059      -614375      -621379      -580747      -576967      -610618        33651        12226        12214          529    
       13     -309544      -313428      -316613      -317065      -320438      -324074      -320851      -324290      -327614      -331547      -311546      -309858      -328541        18683         6744         6738          301    
       14     -177491      -179440      -181019      -181597      -183056      -184984      -183384      -185203      -186916      -188779      -178497      -177577      -188838        11261         4037         4033          184    
       15     -107127      -108208      -109198      -109328      -110234      -111317      -110350      -111343      -112365      -113399      -107711      -107720      -114978         7258         2553         2551          121    
       16      -67362       -67943       -68508       -68553       -69167       -69775       -69269       -69831       -70400       -71007       -67688       -67351       -72285         4934         1704         1702           83    
       17      -43700       -44106       -44426       -44496       -44831       -45150       -44842       -45231       -45596       -45985       -43905       -43710       -47209         3500         1185         1184           60    
       18      -29149       -29348       -29576       -29609       -29849       -30041       -29833       -30096       -30331       -30557       -29270       -29142       -31727         2586          853          852           45    
       19      -19781       -19929       -20103       -20090       -20256       -20420       -20260       -20415       -20577       -20732       -19872       -19781       -21747         1966          634          633           35    
       20      -13624       -13763       -13839       -13837       -13962       -14070       -13972       -14072       -14194       -14268       -13685       -13698       -15234         1536          483          482           28    
       21       -9510        -9575        -9638        -9644        -9721        -9797        -9723        -9796        -9880        -9945        -9547        -9549       -10778         1229          377          377           22    
       22       -6650        -6696        -6756        -6768        -6808        -6863        -6818        -6867        -6920        -6958        -6680        -6689        -7692         1004          301          300           19    
       23       -4660        -4693        -4736        -4736        -4761        -4800        -4763        -4803        -4840        -4876        -4681        -4677        -5509          832          243          242           16    
       24       -3239        -3271        -3290        -3301        -3316        -3351        -3320        -3339        -3369        -3395        -3253        -3254        -3957          703          199          198           13    
       25       -2218        -2233        -2253        -2252        -2278        -2296        -2279        -2299        -2315        -2333        -2228        -2222        -2823          601          165          165           11    
       26       -1468        -1489        -1503        -1502        -1514        -1529        -1517        -1530        -1544        -1560        -1477        -1480        -1999          519          139          139           10    
       27        -923         -941         -946         -947         -960         -973         -958         -972         -978         -991         -930         -933        -1387          454          118          118            9    
       28        -522         -529         -539         -544         -551         -555         -552         -557         -566         -573         -527         -527         -927          400          101          101            8    
       30          -2           -5          -12           -9          -17          -19          -18          -19          -26          -30           -5           -4         -322          318           77           76            6    
       32         290          285          281          281          279          276          280          276          273          270          288          288           28          261           60           59            5    
       34         449          447          445          442          442          441          441          440          438          435          448          446          228          218           47           47            4    
       35         495          494          492          493          491          490          491          489          488          489          494          496          294          201           43           42            4    
       36         531          529          528          528          525          525          528          525          523          523          530          529          343          186           39           38            4    
       38         569          568          567          567          566          567          567          566          566          565          568          568          406          161           32           32            3    
       40         582          581          579          579          581          580          580          580          580          579          581          582          440          142           27           27            3    
       42         579          579          578          578          578          577          578          578          577          577          579          578          453          126           23           23            3    
       44         568          568          567          567          567          567          568          567          567          566          568          568          455          113           19           19            2    
       45         560          559          560          559          560          559          560          559          560          559          560          560          453          107           18           18            2    
       46         552          552          553          552          552          551          551          551          551          551          552          552          450          102           17           17            2    
       48         534          534          534          534          534          533          533          534          533          533          534          533          441           93           15           15            2    
       50         514.4        515.4        514.5        514.5        514.2        514.3        514.7        514.0        514.5        513.9        514.4        514.4        429.3         85.1         13.1         13.0          1.8  
       55         468.6        468.5        468.5        468.7        468.4        468.5        468.1        468.1        468.1        468.3        468.6        468.6        398.3         70.3          9.9          9.8          1.5  
       60         428.7        428.5        428.2        428.3        428.3        428.3        428.3        428.2        428.0        427.8        428.6        428.2        368.5         59.7          7.8          7.7          1.3  
       65         395.2        394.9        395.0        395.2        394.9        395.1        394.9        395.0        394.8        394.8        395.2        395.0        343.3         51.6          6.3          6.2          1.1  
       70         367.6        367.8        367.8        367.7        367.6        367.7        367.7        367.8        367.6        367.7        367.7        367.6        322.1         45.6          5.2          5.1          1.0  
       75         345.7        345.5        345.6        345.6        345.5        345.4        345.6        345.3        345.5        345.4        345.7        345.5        304.8         40.6          4.4          4.3          0.9  
       80         327.6        327.7        327.5        327.5        327.4        327.5        327.6        327.4        327.4        327.4        327.6        327.6        290.8         36.8          3.8          3.7          0.8  
       85         313.1        312.9        312.8        312.8        312.8        312.8        312.8        312.7        312.7        312.6        313.0        312.8        279.2         33.6          3.3          3.2          0.7  
       90         300.8        300.8        300.8        300.8        300.5        300.6        300.7        300.6        300.5        300.5        300.8        300.6        269.7         30.9          2.9          2.8          0.7  
       95         290.8        290.8        290.7        290.6        290.7        290.6        290.6        290.5        290.5        290.5        290.8        290.6        262.0         28.6          2.6          2.5          0.6  
      100         282.4        282.4        282.3        282.3        282.3        282.2        282.3        282.2        282.1        282.0        282.4        282.4        255.7         26.7          2.3          2.2          0.6  
      110         269.4        269.3        269.3        269.3        269.3        269.2        269.2        269.3        269.2        269.2        269.3        269.3        245.9         23.5          1.9          1.8          0.5  
      120         260.0        259.9        259.9        259.9        259.8        259.7        259.8        259.8        259.7        259.6        259.9        260.0        238.9         21.1          1.6          1.5          0.5  
      130         252.9        252.9        252.7        252.8        252.7        252.6        252.7        252.7        252.6        252.6        252.8        252.8        233.7         19.1          1.4          1.3          0.4  
      140         247.4        247.3        247.3        247.3        247.2        247.2        247.2        247.2        247.1        247.1        247.4        247.3        229.9         17.5          1.2          1.1          0.4  
      150         243.0        242.9        242.9        242.9        242.9        242.8        242.8        242.9        242.7        242.7        243.0        243.0        226.8         16.1          1.1          1.0          0.4  
      160         239.4        239.4        239.4        239.4        239.3        239.3        239.3        239.3        239.2        239.1        239.4        239.4        224.4         15.0          1.0          0.9          0.3  
      170         236.5        236.4        236.3        236.3        236.3        236.2        236.3        236.3        236.2        236.2        236.4        236.4        222.4         14.0          0.9          0.8          0.3  
      180         233.8        233.9        233.8        233.8        233.7        233.7        233.7        233.7        233.6        233.6        233.8        233.8        220.7         13.2          0.8          0.7          0.3  
      190         231.6        231.5        231.5        231.5        231.5        231.4        231.4        231.4        231.4        231.3        231.6        231.6        219.1         12.5          0.7          0.7          0.3  
      200         229.5        229.5        229.5        229.5        229.4        229.3        229.4        229.4        229.3        229.3        229.5        229.5        217.7         11.8          0.7          0.6          0.3  
      210         227.7        227.6        227.6        227.6        227.6        227.5        227.6        227.5        227.5        227.4        227.6        227.6        216.4         11.3          0.6          0.6          0.3  
      220         225.9        225.9        225.8        225.9        225.8        225.8        225.8        225.8        225.7        225.7        225.9        225.9        215.2         10.7          0.6          0.5          0.2  
      230         224.3        224.2        224.2        224.2        224.2        224.1        224.2        224.1        224.1        224.1        224.2        224.2        214.0         10.3          0.6          0.5          0.2  
      240         222.7        222.7        222.7        222.7        222.6        222.6        222.6        222.6        222.6        222.5        222.7        222.7        212.8          9.9          0.5          0.5          0.2  
      250         221.2        221.2        221.2        221.2        221.1        221.1        221.1        221.1        221.1        221.0        221.2        221.2        211.7          9.5          0.5          0.4          0.2  
      260         219.8        219.8        219.7        219.8        219.7        219.7        219.7        219.7        219.7        219.6        219.8        219.8        210.7          9.1          0.5          0.4          0.2  
      270         218.4        218.4        218.4        218.4        218.3        218.3        218.3        218.3        218.3        218.3        218.4        218.4        209.6          8.8          0.4          0.4          0.2  
      273.15      218.0        218.0        217.9        217.9        217.9        217.9        217.9        217.9        217.8        217.8        218.0        218.0        209.2          8.7          0.4          0.4          0.2  
      273.16      218.0        218.0        217.9        217.9        217.9        217.9        217.9        217.9        217.9        217.8        218.0        218.0        209.2          8.7          0.4          0.4          0.2  
      280         217.10       217.05       217.02       217.00       216.99       216.96       216.99       216.95       216.95       216.92       217.08       217.06       208.54         8.52         0.43         0.38         0.19 
      290         215.79       215.73       215.71       215.72       215.70       215.65       215.69       215.66       215.64       215.61       215.76       215.75       207.49         8.26         0.41         0.36         0.19 
      293.15      215.38       215.33       215.29       215.31       215.28       215.25       215.29       215.25       215.23       215.21       215.36       215.35       207.18         8.17         0.40         0.36         0.18 
      298.15      214.71       214.70       214.67       214.67       214.63       214.62       214.65       214.63       214.60       214.57       214.70       214.71       206.66         8.04         0.40         0.35         0.18 
      300         214.49       214.45       214.43       214.43       214.40       214.37       214.41       214.39       214.37       214.33       214.47       214.47       206.48         7.99         0.39         0.35         0.18 
      320         212.02       211.96       211.95       211.96       211.95       211.88       211.94       211.91       211.88       211.85       212.00       211.99       204.44         7.55         0.36         0.32         0.17 
      340         209.59       209.56       209.56       209.55       209.53       209.51       209.52       209.51       209.48       209.46       209.58       209.57       202.42         7.15         0.34         0.30         0.16 
      350         208.42       208.40       208.39       208.38       208.35       208.33       208.36       208.34       208.32       208.30       208.41       208.40       201.43         6.97         0.33         0.29         0.16 
      360         207.25       207.23       207.24       207.23       207.21       207.20       207.20       207.19       207.17       207.17       207.25       207.25       200.45         6.80         0.32         0.28         0.15 
      380         205.00       204.99       204.97       204.96       204.95       204.95       204.94       204.95       204.91       204.90       204.99       204.98       198.49         6.49         0.30         0.26         0.15 
      400         202.82       202.79       202.77       202.77       202.76       202.73       202.75       202.74       202.72       202.72       202.80       202.81       196.59         6.22         0.29         0.25         0.14 
      420         200.68       200.66       200.64       200.63       200.63       200.62       200.63       200.61       200.58       200.58       200.67       200.67       194.72         5.96         0.27         0.24         0.13 
      440         198.61       198.56       198.55       198.56       198.54       198.53       198.53       198.52       198.52       198.49       198.59       198.59       192.86         5.73         0.26         0.22         0.13 
      450         197.57       197.55       197.53       197.54       197.54       197.49       197.52       197.51       197.50       197.46       197.56       197.57       191.94         5.63         0.25         0.22         0.13 
      460         196.56       196.54       196.52       196.52       196.52       196.52       196.52       196.50       196.49       196.48       196.55       196.56       191.03         5.53         0.25         0.21         0.12 
      480         194.57       194.56       194.55       194.54       194.53       194.53       194.53       194.52       194.51       194.49       194.57       194.58       189.24         5.34         0.24         0.20         0.12 
      500         192.65       192.65       192.62       192.62       192.60       192.59       192.60       192.59       192.58       192.56       192.64       192.65       187.48         5.16         0.23         0.20         0.12 
      550         187.99       187.99       187.98       187.98       187.96       187.96       187.96       187.96       187.94       187.93       187.99       187.99       183.21         4.78         0.21         0.18         0.11 
      600         183.64       183.62       183.62       183.61       183.61       183.60       183.61       183.61       183.59       183.58       183.64       183.63       179.16         4.47         0.19         0.17         0.10 
      650         179.54       179.53       179.52       179.52       179.50       179.49       179.50       179.51       179.48       179.47       179.54       179.52       175.33         4.19         0.18         0.15         0.09 
      700         175.66       175.65       175.65       175.65       175.62       175.62       175.63       175.62       175.61       175.61       175.65       175.65       171.68         3.97         0.17         0.14         0.09 
      750         171.99       171.98       171.97       171.97       171.97       171.97       171.97       171.96       171.95       171.96       171.99       172.00       168.24         3.76         0.16         0.14         0.09 
      800         168.52       168.51       168.51       168.51       168.50       168.49       168.49       168.50       168.49       168.47       168.52       168.53       164.94         3.59         0.15         0.13         0.08 
      850         165.23       165.23       165.22       165.21       165.21       165.21       165.21       165.20       165.21       165.19       165.23       165.24       161.81         3.42         0.14         0.12         0.08 
      900         162.10       162.09       162.09       162.09       162.09       162.07       162.08       162.08       162.08       162.07       162.10       162.11       158.82         3.29         0.14         0.12         0.07 
      950         159.13       159.13       159.12       159.12       159.11       159.11       159.11       159.11       159.11       159.10       159.13       159.14       155.98         3.15         0.13         0.11         0.07 
     1000         156.30       156.30       156.29       156.29       156.28       156.28       156.28       156.28       156.28       156.27       156.30       156.31       153.27         3.04         0.13         0.11         0.07 
     1100         151.02       151.02       151.02       151.01       151.01       151.00       151.01       151.00       151.00       151.00       151.02       151.03       148.18         2.85         0.12         0.10         0.06 
     1200         146.20       146.20       146.19       146.19       146.19       146.18       146.19       146.19       146.18       146.18       146.19       146.20       143.54         2.67         0.11         0.09         0.06 
     1300         141.77       141.77       141.76       141.76       141.76       141.76       141.76       141.76       141.76       141.75       141.77       141.77       139.25         2.52         0.11         0.09         0.06 
     1400         137.68       137.68       137.68       137.68       137.67       137.67       137.67       137.67       137.67       137.66       137.68       137.68       135.29         2.39         0.10         0.08         0.06 
     1500         133.89       133.89       133.89       133.88       133.88       133.88       133.88       133.88       133.88       133.88       133.89       133.90       131.62         2.28         0.10         0.08         0.05 
     1600         130.37       130.37       130.37       130.37       130.37       130.37       130.36       130.37       130.36       130.37       130.37       130.38       128.20         2.18         0.09         0.08         0.05 
     1700         127.09       127.08       127.09       127.08       127.08       127.08       127.08       127.07       127.07       127.07       127.09       127.09       124.99         2.09         0.09         0.07         0.05 
     1800         124.02       124.02       124.01       124.01       124.01       124.01       124.01       124.00       124.00       124.01       124.01       124.01       122.00         2.01         0.08         0.07         0.05 
     1900         121.13       121.13       121.13       121.12       121.13       121.12       121.13       121.13       121.12       121.12       121.13       121.13       119.19         1.94         0.08         0.07         0.05 
     2000         118.42       118.42       118.42       118.42       118.41       118.41       118.41       118.41       118.41       118.41       118.42       118.42       116.55         1.87         0.08         0.07         0.04 
     2100         115.87       115.86       115.86       115.86       115.86       115.85       115.86       115.85       115.85       115.85       115.86       115.86       114.05         1.81         0.08         0.06         0.04 
     2200         113.45       113.44       113.44       113.45       113.44       113.44       113.44       113.44       113.43       113.43       113.44       113.44       111.69         1.75         0.07         0.06         0.04 
     2300         111.15       111.15       111.15       111.15       111.15       111.15       111.15       111.15       111.14       111.15       111.15       111.15       109.45         1.70         0.07         0.06         0.04 
     2400         108.98       108.98       108.98       108.98       108.98       108.98       108.98       108.98       108.97       108.97       108.98       108.98       107.33         1.65         0.07         0.06         0.04 
     2500         106.92       106.92       106.91       106.91       106.91       106.91       106.91       106.91       106.91       106.91       106.92       106.91       105.31         1.60         0.07         0.06         0.04 
     2600         104.95       104.95       104.95       104.95       104.95       104.95       104.95       104.94       104.94       104.94       104.95       104.95       103.39         1.56         0.07         0.06         0.04 
     2700         103.08       103.07       103.07       103.07       103.07       103.07       103.07       103.07       103.07       103.07       103.08       103.07       101.55         1.52         0.07         0.05         0.04 
     2800         101.28       101.28       101.28       101.28       101.28       101.28       101.28       101.27       101.28       101.28       101.28       101.28        99.80         1.48         0.06         0.05         0.04 
     2900          99.57        99.57        99.57        99.57        99.57        99.56        99.57        99.56        99.57        99.56        99.57        99.57        98.12         1.44         0.06         0.05         0.04 
     3000          97.93        97.93        97.93        97.93        97.93        97.92        97.92        97.93        97.93        97.92        97.93        97.93        96.52         1.41         0.06         0.05         0.03 
     3200          94.85        94.85        94.85        94.85        94.85        94.84        94.84        94.84        94.84        94.84        94.85        94.85        93.50         1.35         0.06         0.05         0.03 
     3400          92.00        92.00        92.00        92.00        92.00        92.00        92.00        92.00        92.00        92.00        92.00        92.00        90.71         1.29         0.06         0.05         0.03 
     3600          89.36        89.36        89.36        89.37        89.36        89.36        89.36        89.36        89.36        89.36        89.36        89.36        88.12         1.24         0.05         0.04         0.03 
     3800          86.91        86.91        86.91        86.91        86.91        86.91        86.91        86.91        86.91        86.91        86.91        86.91        85.71         1.20         0.05         0.04         0.03 
     4000          84.62        84.62        84.62        84.62        84.62        84.62        84.62        84.62        84.62        84.62        84.62        84.62        83.46         1.15         0.05         0.04         0.03 
     4200          82.48        82.48        82.47        82.47        82.48        82.47        82.47        82.47        82.47        82.47        82.48        82.47        81.36         1.11         0.05         0.04         0.03 
     4400          80.46        80.46        80.46        80.46        80.46        80.46        80.46        80.46        80.46        80.46        80.46        80.46        79.38         1.08         0.05         0.04         0.03 
     4600          78.57        78.57        78.57        78.57        78.57        78.57        78.57        78.56        78.56        78.56        78.57        78.57        77.52         1.04         0.05         0.04         0.03 
     4800          76.78        76.78        76.78        76.78        76.78        76.78        76.78        76.78        76.78        76.78        76.78        76.78        75.77         1.01         0.05         0.04         0.03 
     5000          75.09        75.09        75.09        75.09        75.09        75.09        75.09        75.09        75.09        75.08        75.09        75.09        74.11         0.98         0.05         0.04         0.03 

